From Source-Based Quizzes to Reteaching Decisions: A Practitioner Guide to ClassQuest

A source-based quiz can help a computing teacher identify material to explain again, but its report must preserve the limits of the evidence behind that decision. We present ClassQuest, a prototype connecting teacher-reviewed question drafts, private student responses, topic reports and targeted retries. A Year 10 classroom account of an earlier prototype supplies 20 usefulness ratings from 24 invitees, with a mean of 8.0 and median of 9 on a ten-point scale. A Boolean-logic episode documents how immediate feedback, a teacher explanation and a fresh question were combined. We separate this account from a completed technical audit and reusable teaching guide. An exhaustive single-item audit found no count mismatches across 5,456 constructed response configurations, while diagnostic cases exposed a retry increase caused entirely by changing participation and a progression suggestion based on one learner's three answers. A further case shows that an unoffered retry can be labelled missing. A separate reporting companion distinguishes opportunity to respond, pending review and matched retry cohorts. Its completion-sensitivity check matched an independent oracle in 46,375 constructed states across roster sizes 1-30, identifying when unknown responses can change a reporting band. Our contributions are a source-linked formative workflow, executable examples of interpretation failures, and reporting and teaching materials for examining those failures. Neither the questionnaire nor the audit establishes improved learning; the findings identify reporting requirements and practical directions for formative teaching.

==> THIRD_PARTY.txt <==
Bundled template components (unmodified)
=======================================

These files were copied from TeX Live 2021, the environment used for the
verified manuscript PDFs. They are included for layout reproducibility.

acmart.cls: acmart v1.75, 2020/11/15. LaTeX Project Public License (LPPL).
The corresponding acmart.dtx, acmart.ins and README are supplied under
vendor_sources/acmart/. Copyright and licence notices remain in the files.

ACM-Reference-Format.bst: v2.1, 14 June 2017. Its header declares public domain.
The original author and provenance information is retained in that header.

flushend.sty: v3.5, 2020/10/16, Sigitas Tolusis. LPPL v1.3 or later.
The sttools source files, including flushend.dtx, are supplied under
vendor_sources/sttools/. Copyright and licence notices remain in the files.

A copy of LPPL is supplied as vendor_sources/LPPL.txt.
Template files and licence notices do not form part of the paper text.
Additional standard packages and fonts are provided by your TeX installation
or Overleaf. This archive does not contain a complete TeX distribution.

